Few-shot 3D Multi-modal Medical Image Segmentation using Generative Adversarial Learning

We address the problem of segmenting 3D multi-modal medical images in scenarios where very few labeled examples are available for training. Leveraging the recent success of adversarial learning for semi-supervised segmentation, we propose a novel method based on Generative Adversarial Networks (GANs) to train a segmentation model with both labeled and unlabeled images. The proposed method prevents over-fitting by learning to discriminate between true and fake patches obtained by a generator network. Our work extends current adversarial learning approaches, which focus on 2D single-modality images, to the more challenging context of 3D volumes of multiple modalities. The proposed method is evaluated on the problem of segmenting brain MRI from the iSEG-2017 and MRBrainS 2013 datasets. Significant performance improvement is reported, compared to state-of-art segmentation networks trained in a fully-supervised manner. In addition, our work presents a comprehensive analysis of different GAN architectures for semi-supervised segmentation, showing recent techniques like feature matching to yield a higher performance than conventional adversarial training approaches. Our code is publicly available at https://github.com/arnab39/FewShot_GAN-Unet3D

==> proposal.txt <==
Medical Image Segmentation using Generative Adversarial Learning
Problem 
In medical imaging, segmentation is often used to identify the precise location and shape of structures in the body, and is essential to the proper assessment of medical disorders and their treatment. Although extensively studied, this problem remains quite challenging due to the noise and low-contrast in medical scans, as well as the high variability of anatomical structures. Recently, deep convolutional neural networks (CNNs) have led to substantial improvements for numerous computer vision tasks like object detection, often achieving human-level performance. Yet, a major limitation of CNNs is their large requirement for annotated data. This limitation is particularly important in medical image segmentation, where the annotation process is time-consuming, and prone to errors or intra-observer variability.
Objectives
The goal of this project is to develop a semi-supervised method for medical image segmentation that can provide accurate results with few annotated examples. Specifically, I will investigate the potential of generative adversarial networks (GANs) [1] based on CNNs for training segmentation models in a semi-supervised setting. Another objective is to use the proposed method to achieve state-of-the-art performances on challenging medical image segmentation problems. 
Methodology
The proposed method builds on the work in [2], which uses GANs in a classification setting to generate realistic fake examples and distinguish these fake examples from true data. Instead of predicting K classes, as in standard approaches, the model predicts (K+1) classes where the additional class corresponds to fake examples. This strategy helps the model give plausible predictions for unlabeled true data by restricting its output for fake examples. My project will extend this framework to the more complex problem of 3D image segmentation. Toward this goal, I will use the generator to create fake patches that match the feature distribution of true data. A segmentation model like U-Net [3] will be employed to predict a label for each pixel of labeled, unlabeled or generated patches. For unlabeled patches, the loss function will penalize wrong predictions of fake class. Conversely, the loss will encourage such predictions for generated patches. To extend the prediction to images of arbitrary size, not just fix-sized patches, I will make the discriminator to be fully-convolutional as in [4]. Our method will be evaluated on three challenging segmentation problems: infant brain tissue in MRI, intervertebral disc in MRI, and bladder cancer in MRI. Publicly-available data will be used to train and evaluate the model. Segmentation accuracy (e.g., Dice score) will be compared against state-of-art approaches like 3D U-net [3].  
Contributions
The application of GANs to semi-supervised segmentation remains to this day limited. The only work in this direction is the one in [5], however it focuses on 2D natural images whereas this project targets 3D scans. Generating and segmenting 3D volumes brings additional challenges, such as computational complexity and over-fitting. As long-term contribution, outcomes of this project could increase the adoption of automated segmentation methods in clinical practice by reducing annotation times while providing more accurate results.
References
1. I. Goodfellow, et al., “Generative adversarial nets,” NIPS, 2014, pp. 2672–2680
2. Z. Dai et al., “Good semi-supervised learning that requires a bad GAN,” NIPS, 2017, pp. 6510–6520
3. O. Ronneberger, P.Fischer, and T.Brox,“U-net: Convolutional networks for biomedical image segmentation,” MICCAI, 2015, pp. 234–241.
4. J. Long, E. Shelhamer, and T. Darrell. “Fully convolutional networks for semantic segmentation,” CVPR, pp. 3431-3440. 2015.
5. N. Souly, C. Spampinato, and M. Shah, “Semi and weakly supervised semantic segmentation using generative adversarial network,” arXiv:1703.09695, 2017.

